An amplitude analysis of the $\pi^{0}\pi^{0}$ system produced in radiative $J/\psi$ decays

An amplitude analysis of the $\pi^{0}\pi^{0}$ system produced in radiative $J/\psi$ decays is presented. In particular, a piecewise function that describes the dynamics of the $\pi^{0}\pi^{0}$ system is determined as a function of $M_{\pi^{0}\pi^{0}}$ from an analysis of the $(1.311\pm0.011)\times10^{9}$ $J/\psi$ decays collected by the BESIII detector. The goal of this analysis is to provide a description of the scalar and tensor components of the $\pi^0\pi^0$ system while making minimal assumptions about the properties or number of poles in the amplitude. Such a model-independent description allows one to integrate these results with other related results from complementary reactions in the development of phenomenological models, which can then be used to directly fit experimental data to obtain parameters of interest. The branching fraction of $J/\psi \to \gamma \pi^{0}\pi^{0}$ is determined to be $(1.15\pm0.05)\times10^{-3}$, where the uncertainty is systematic only and the statistical uncertainty is negligible.

==> alternate_results.txt <==
0.2775	469.17	139.409	77.1473	79.736	0.137636	1.99182	36.8473	40.7001	0.500276	1.33092	0	0	0	0	583.218	69.8862
0.2925	840.425	325.169	209.648	132.51	255.807	184.134	0.150809	2.17277	1.97011	0.170866	0	0	0	0	1306.03	106.701
0.3075	1072.21	304.323	105.812	96.3818	194.645	122.689	159.9	176.628	1.44957	0.183833	0	0	0	0	1532.54	108.154
0.3225	1086.53	346.04	44.6863	44.4758	92.7185	52.297	598.848	253.823	1.07301	0.143733	0	0	0	0	1822.28	121.251
0.3375	2044.04	190.662	38.7588	32.0876	17.5941	18.753	1.47183	6.14042	3.14158	0.172533	0	0	0	0	2100.73	187.135
0.3525	1915.74	205.094	62.6278	98.0473	25.8372	45.825	144.838	219.123	1.95881	0.105231	0	0	0	0	2148.8	111.916
0.3675	2118.47	156.017	69.7568	58.5186	54.6548	55.0722	47.8277	63.1721	2.52806	0.361961	0	0	0	0	2289.78	111.283
0.3825	2415.55	181.092	26.3704	51.9087	62.8375	96.3975	19.4794	48.8164	2.50663	0.636031	0	0	0	0	2525.17	114.584
0.3975	2496.11	209.018	12.9688	22.5735	29.1188	27.5111	11.8718	25.1829	3.14158	0.177579	0	0	0	0	2550.45	207.524
0.4125	2642.91	214.673	17.9262	21.8576	3.78626	7.95299	65.1301	48.6738	3.14158	0.166244	0	0	0	0	2730.79	209.222
0.4275	2619.52	214.44	17.3278	23.7748	18.834	18.566	85.2761	62.2492	3.14159	0.177701	0	0	0	0	2743.14	206.806
0.4425	2578.66	294.653	60.2545	86.1378	174.02	179.73	12.707	25.5582	2.38596	0.237088	0	0	0	0	2825.7	118.84
0.4575	2092.13	332.903	268.02	149.638	161.087	160.868	17.977	27.793	2.22093	0.0893271	0	0	0	0	2537.85	117.947
0.4725	1974.61	137.227	55.8106	52.4045	259.668	102.188	192.944	115.585	2.19968	0.0589289	0	0	0	0	2481.85	105.662
0.4875	2056.02	281.661	85.5451	90.9073	217.755	173.884	18.9715	31.4338	2.33235	0.117515	0	0	0	0	2378.1	107.626
0.5025	1865.95	133.082	65.7225	67.4998	104.9	85.2312	112.771	95.0035	2.45623	0.132727	0	0	0	0	2147.69	96.9813
0.5175	1829.67	125.757	39.5673	53.94	172.488	99.8034	114.603	115.966	2.40091	0.0876339	0	0	0	0	2156.92	96.886
0.5325	1684.13	190.139	136.231	54.4788	69.0297	37.9647	2.27068	6.87402	3.14159	0.264765	0	0	0	0	1892.17	165.976
0.5475	1844.87	138.938	61.4286	45.6029	104.299	60.3189	110.347	96.5473	2.40291	0.145308	0	0	0	0	2121.44	95.5777
0.5625	1453.33	131.826	74.1295	52.9184	111.303	74.5557	48.019	41.4022	2.81049	0.336473	0	0	0	0	1686.21	84.2955
0.5775	1500.9	144.714	34.9564	37.2288	57.9583	43.4726	50.4838	57.7184	3.14159	0.211351	0	0	0	0	1646.93	140.082
0.5925	1066.8	201.776	170.17	80.3551	272.122	117.873	13.806	16.9903	2.61016	0.145448	0	0	0	0	1521.72	83.7201
0.6075	1166.88	104.528	42.5925	45.9541	212.907	94.1113	134.789	96.5286	2.36435	0.0815978	0	0	0	0	1556.22	82.603
0.6225	1089.01	110.963	48.1113	45.19	207.562	82.793	224.641	126.091	2.20202	0.075491	0	0	0	0	1569.53	84.705
0.6375	579.892	141.27	238.743	93.8961	267.038	125.368	178.352	91.4368	2.24954	0.14997	0	0	0	0	1263.73	76.3961
0.6525	646.73	135.187	146.185	81.65	348.253	132.952	172.136	93.1253	2.19084	0.126709	0	0	0	0	1312.95	78.3055
0.6675	861.397	142.86	140.866	97.5729	112.665	77.8923	330.215	208.181	1.91375	0.0852299	0	0	0	0	1446.88	84.6291
0.6825	652.466	107.134	85.1811	91.2842	246.649	117.468	288.26	232.257	2.06762	0.0835175	0	0	0	0	1272.92	77.8915
0.6975	406.293	175.699	279.951	98.2209	400.554	138.994	137.443	67.2994	2.12844	0.202608	0	0	0	0	1223.64	78.7846
0.7125	97.9676	168.891	414.58	94.5303	718.502	132.608	96.721	34.7298	2.79627	2.63603	0	0	0	0	1328.32	82.7351
0.7275	223.431	177.021	362.223	98.6078	525.649	134.765	113.04	46.2495	1.88045	0.234899	0	0	0	0	1223.74	81.9443
0.7425	70.0188	161.569	408.533	88.7135	573.712	131.439	103.847	40.328	1.8453	0.513456	0	0	0	0	1156.26	80.2994
0.7575	157.294	182.437	291.7	88.3502	643.602	148.388	75.983	33.3961	1.946	0.339947	0	0	0	0	1168.42	79.3325
0.7725	282.043	151.782	469.269	108.462	381.533	134.82	175.881	65.8125	1.55444	0.131081	0	0	0	0	1308.67	84.8522
0.7875	14.9192	11.6425	590.432	84.1729	674.57	92.593	85.0507	27.8803	3.14159	2.47178	0	0	0	0	1365.17	81.8788
0.8025	170.769	193.277	686.42	121.172	543.267	160.622	113.488	42.4677	1.69934	0.229875	0	0	0	0	1513.77	91.1462
0.8175	9.6956	9.68856	775.007	92.9027	885.843	104.863	73.6726	26.2729	9.48661e-07	2.69857	0	0	0	0	1746.32	94.9315
0.8325	198.406	235.584	587.198	109.463	851.466	188.772	124.033	44.9867	1.70777	0.216176	0	0	0	0	1760.79	99.4322
0.8475	81.9381	267.293	677.873	108.293	916.618	233.029	186.918	61.8201	1.37157	0.19726	0	0	0	0	1863.49	105.216
0.8625	627.899	279.41	623.56	136.586	728.678	243.981	122.309	54.6887	1.32764	0.0938038	0	0	0	0	2103.5	112.76
0.8775	729.118	262.146	773.693	165.711	737.355	225.723	154.191	57.565	1.32651	0.088073	0	0	0	0	2396.06	118.354
0.8925	210.395	257.165	885.715	132.484	1226.54	206.338	103.468	36.486	1.55147	0.134754	0	0	0	0	2423.6	115.018
0.9075	306.684	264.851	1280.73	161.974	1032.25	218.138	104.814	38.1881	1.63015	0.157331	0	0	0	0	2723.56	121.715
0.9225	517.175	340.204	1143.06	186.008	1425.03	248.693	92.175	35.8276	1.64623	0.125237	0	0	0	0	3178.11	133.719
0.9375	924.891	345.809	1440.26	196.125	1114.2	258.996	90.7639	37.3555	1.70195	0.105138	0	0	0	0	3568.91	138.593
0.9525	1416.05	362.589	1896.89	226.247	1068.94	283.457	130.114	46.855	1.86789	0.106088	0	0	0	0	4511.65	152.805
0.9675	1862.51	355.274	1713.74	250.375	764.681	266.599	246.108	78.243	1.88129	0.0924398	0	0	0	0	4587.74	152.507
0.9825	781.414	329.851	1930.58	192.861	1666.12	271.117	137.806	41.8528	2.14393	0.197272	0	0	0	0	4516.49	150.436
0.9975	448.959	705.859	2071.78	343.898	2104.97	426.051	196.014	83.91	1.96613	0.400214	0.438903	0.630848	0.231921	0.428185	4820.1	140.133


==> nominal_results_1.txt <==
0.2775	70.9116	269.846	36.1949	48.7512	156.08	61.3405	246.038	164.807	0.582942	3.26758	0	0	0	0	508.935	65.7788
0.2925	554.819	398.449	255.421	137.759	131.736	105.213	274.949	244.626	1.10852	0.28002		0	0	0	0	1217.16	108.415
0.3075	1032.55	260.617	54.8796	61.0237	232.072	192.63	86.0977	109.058	1.50373	0.208582	0	0	0	0	1405.56	106.734
0.3225	1011.96	333.407	43.4891	44.7449	97.2362	52.6045	531.639	247.897	1.11785	0.147178	0	0	0	0	1683.87	120.254
0.3375	1858.78	247.99	39.7603	32.0184	13.1775	15.6781	4.35267	10.0375	3.14159	0.34306		0	0	0	0	1915	243.765
0.3525	1811.89	151.332	43.635	68.6844	49.0191	61.7269	70.2865	115.981	2.03382	0.134616	0	0	0	0	1974.54	109.864
0.3675	1955.87	155.276	37.9875	45.8436	42.4544	54.9468	23.9874	44.7195	2.81541	1.30043		0	0	0	0	2059.49	111.1
0.3825	2116.69	200.298	6.1929	14.054	41.5263	31.6614	15.5645	25.9654	3.14151	0.184609	0	0	0	0	2180.72	199.868
0.3975	2065.62	258.073	5.27793	13.0085	23.6301	22.1005	18.2275	27.4857	3.14158	0.328674	0	0	0	0	2113.09	255.553
0.4125	2133.27	179.926	22.6156	31.1741	25.4242	29.695	127.212	125.009	2.51708	0.331793	0	0	0	0	2309.66	117.151
0.4275	2059.54	141.88	6.7175	14.2954	22.1536	17.3992	174.93	87.4216	3.14159	0.427263	0	0	0	0	2265.59	116.833
0.4425	2168.49	187.601	59.733	58.8132	175.277	113.944	39.5408	37.8048	2.46614	0.153583	0	0	0	0	2443.06	115.063
0.4575	1850.03	180.369	194.038	98.6501	118.328	84.7496	61.5609	50.0853	2.41531	0.0954845	0	0	0	0	2222.27	108.489
0.4725	1798.57	127.756	50.5575	40.87	197.152	78.8358	143.805	81.088	2.43992	0.0762846	0	0	0	0	2188.71	105.346
0.4875	2085.94	206.878	39.6539	57.6717	139.209	133.997	19.9711	33.3473	2.47642	0.276709	0	0	0	0	2284.67	103.327
0.5025	1702.38	133.436	83.7296	79.3797	124.695	97.0087	125.833	107.451	2.43448	0.0984317	0	0	0	0	2034.98	96.5551
0.5175	1760.17	122.623	39.2567	48.1321	164.305	85.6453	124.318	111.452	2.45225	0.0894807	0	0	0	0	2088.65	96.9084
0.5325	1622.6	111.565	122.788	52.113	73.2703	38.507	5.61263	10.8717	3.14159	0.522159	0	0	0	0	1824.82	90.0609
0.5475	1734.42	133.442	76.8974	49.5483	125.716	64.6707	117.078	88.9247	2.37921	0.114977	0	0	0	0	2054.57	95.3522
0.5625	1422.75	140.999	84.274	57.679	123.315	81.0088	43.5697	37.6264	2.78061	0.284865	0	0	0	0	1673.34	84.2893
0.5775	1488.99	137.588	34.747	36.6102	60.1919	43.7119	51.4396	57.1779	3.14159	0.186391	0	0	0	0	1638.02	134.063
0.5925	1034.93	205.215	177.499	81.1816	289.289	121.242	14.2986	16.9565	2.62444	0.153097	0	0	0	0	1514.81	83.835
0.6075	1136.27	101.66	40.772	43.6045	218.317	89.6365	146.383	101.736	2.38911	0.0804839	0	0	0	0	1540.77	82.5174
0.6225	1087.31	110.357	48.8535	45.4639	206.548	82.6555	222.741	124.959	2.19962	0.0755147	0	0	0	0	1565.65	84.6783
0.6375	584.139	143.718	236.593	93.0951	262.019	124.657	167.701	87.1648	2.27203	0.154135	0	0	0	0	1250.18	76.0975
0.6525	650.169	136.094	145.707	80.9226	344.333	132.005	166.477	90.4987	2.19738	0.127271	0	0	0	0	1306.32	78.1789
0.6675	861.397	142.86	140.866	97.5729	112.665	77.8923	330.215	208.181	1.91375	0.0852299	0	0	0	0	1446.88	84.6291
0.6825	631.684	115.279	78.4413	85.0368	248.832	111.169	298.224	233.167	2.09169	0.0883094	0	0	0	0	1257.56	78.0959
0.6975	406.293	175.699	279.951	98.2209	400.554	138.994	137.443	67.2994	2.12844	0.202608	0	0	0	0	1223.64	78.7846
0.7125	97.9676	168.891	414.58	94.5303	718.502	132.608	96.721	34.7298	2.79627	2.63603		0	0	0	0	1328.32	82.7351
0.7275	190.92	174.862	374.779	97.9625	535.138	132.569	111.193	44.605	1.92093	0.281696	0	0	0	0	1211.43	81.7397
0.7425	70.0188	161.569	408.533	88.7135	573.712	131.439	103.847	40.328	1.8453	0.513456	0	0	0	0	1156.26	80.2994
0.7575	157.294	182.437	291.7	88.3502	643.602	148.388	75.983	33.3961	1.946	0.339947	0	0	0	0	1168.42	79.3325
0.7725	283.924	151.428	466.241	108.327	370.994	134.116	173.792	66.0138	1.54666	0.131273	0	0	0	0	1294.89	84.9126
0.7875	13.3187	11.044	595.313	84.1249	640.887	91.8018	93.1432	29.3878	3.14159	2.69603		0	0	0	0	1342.87	82.0629
0.8025	170.769	193.277	686.42	121.172	543.267	160.622	113.488	42.4677	1.69934	0.229875	0	0	0	0	1513.77	91.1462
0.8175	9.6956	9.68856	775.007	92.9027	885.843	104.863	73.6726	26.2729	9.48661e-07	2.69857	0	0	0	0	1746.32	94.9315
0.8325	205.42	232.518	583.478	109.163	837.894	186.65	129.474	46.3843	1.69339	0.202737	0	0	0	0	1755.96	99.5411
0.8475	94.1094	266.788	662.48	109.123	910.616	232.775	191.649	63.7287	1.37045	0.174366	0	0	0	0	1859	105.203
0.8625	612.763	273.847	628.154	136.86	718.55	239.924	127.471	55.549	1.32175	0.0938011	0	0	0	0	2088	112.637
0.8775	739.107	262.831	759.381	165.561	730.484	226.729	153.89	57.9425	1.32315	0.0881017	0	0	0	0	2384.56	118.503
0.8925	204.908	256.554	885.179	131.992	1224.92	205.846	104.129	36.5094	1.54199	0.133041	0	0	0	0	2416.6	115.067
0.9075	278.407	260.915	1295.85	161.829	1033.04	213.169	106.17	37.9728	1.63772	0.165179	0	0	0	0	2712.55	121.451
0.9225	525.885	340.926	1135.5	186.011	1416.17	248.771	91.5647	35.7891	1.64358	0.123824	0	0	0	0	3169.79	133.769
0.9375	827.29	340.277	1375.31	187.84	1143.97	254.572	87.2567	36.07	1.75877	0.117231	0	0	0	0	3432.58	137.372
0.9525	1118.89	323.988	1810.46	213.303	984.052	256.427	161.141	51.7014	1.8507	0.112303	0	0	0	0	4074.16	151.97
0.9675	1752.31	349.438	1656.73	242.569	753.697	260.262	230.22	74.2075	1.88129	0.0946553	0	0	0	0	4393.63	152.162
0.9825	753.573	326.059	1928.91	191.299	1681.26	269.315	138.257	41.6602	2.16042	0.20602		0	0	0	0	4502.57	150.284
0.9975	448.959	705.859	2071.78	343.898	2104.97	426.051	196.014	83.91	1.96613	0.400214	0.438903	0.630848	-0.231921	0.428185	4820.1	140.133
1.0125	125.843	240.18	2951.45	337.73	2103.32	360.119	250.146	49.2225	1.75849	0.485	-0.360274	0.296902	-0.138747	1.33606	5430.63	146.703
1.0275	177.458	333.878	2816.87	465.548	2421.5	559.034	801.93	436.404	1.59199	0.536315	-0.0220115	0.360502	-1.06427	0.183165	6220.16	168.772
1.0425	1528.92	437.382	2920.52	346.839	2332.95	383.847	284.536	81.5324	1.85888	0.14727	0.358415	0.200331	0.447169	0.322876	7072.63	170.828
1.0575	2096.42	501.093	3387.02	475.888	1853.99	358.004	680.611	268.799	1.54565	0.125897	-0.112954	0.142422	0.649696	0.205756	8018.56	183.723
1.0725	571.379	444.923	4953.81	533.934	3507.43	438.315	279.865	104.796	1.51991	0.222763	0.0678442	0.256873	-0.240858	0.558418	9313.37	196.252
1.0875	583.2	422.18	5918.54	674.583	3791.73	425.69	408.698	222.203	1.43744	0.280381	-0.199748	0.191863	0.446878	0.494684	10704.9	211.803
1.1025	1804.61	558.856	5601.67	527.789	4492.8	509.643	287.84	120.519	1.72792	0.139984	0.202504	0.174815	0.5754	0.376455	12174.9	226.101
1.1175	2394.44	599.549	7015.65	753.457	4456.27	559.152	398.654	107.774	1.39031	0.129211	-0.00533545	0.121051	-0.267813	0.351249	14271.5	246.227
1.1325	1470.1	601.709	8855.29	642.319	5031.44	487.609	1046.96	500.707	1.46088	0.142274	-0.0565242	0.122601	0.836174	0.195303	16401.9	267.518
1.1475	2126.79	706.126	10705.4	897.447	5467.52	605.141	499.305	132.863	1.31611	0.150661	0.0609685	0.122721	-0.208048	0.419586	18789.7	280.565
1.1625	2955.4	697.984	11217.3	826.138	7533.28	659.209	665.732	155.882	1.46037	0.106028	0.146546	0.116001	0.465073	0.256856	22375.6	308.744
1.1775	2324.79	1071.26	16943.2	1435.76	6434.8	695.283	877.65	217.953	0.959945	0.276392	-0.247656	0.137447	0.220158	0.379869	26564.4	337.528
1.1925	3333.02	852.069	16867.2	1070.16	10114.5	750.303	780.699	268.935	1.35926	0.11274	0.0260028	0.104793	0.572566	0.269747	31099.1	366.428
1.2075	1570.65	678.516	20589.1	1190.95	11210.8	749.995	1851.28	968.657	0.981255	0.221853	-0.17351	0.0936299	0.837183	0.202566	35231.4	412.811
1.2225	1720.98	1080.44	24166.6	1369.22	12099.3	803.344	1558.06	1099.74	0.86831	0.350918	-0.186081	0.133315	0.664772	0.364569	39581.7	437.858
1.2375	1927.01	790.36	23153.2	930.069	13392.2	773.763	3611.1	1202.68	0.991818	0.185368	0.00188007	0.0942652	1.09226	0.0912204	42068.9	449.48
1.2525	4982.61	1017.29	24913.7	1374.47	12193	924.643	758.377	215.356	0.904486	0.141533	0.112446	0.0834742	-0.295469	0.337336	42846.6	431.527
1.2675	3513.28	1427.95	24090.8	1317.12	14517.7	882.87	631.894	76.5123	1.00373	0.156173	0.284756	0.209095	0.175797	0.322894	42713.4	421.321
1.2825	5741.16	2785.6	22365.7	2729.28	12469.7	823.754	612.626	76.4405	1.00773	0.219597	0.421881	0.398513	0.211383	0.304733	41162.6	414.847
1.2975	3364.22	539.73	23836.2	808.25	11319.1	850.734	444.593	61.4398	0.167156	0.417271	-0.176273	0.141325	-0.0593725	1.00777	38961.4	406.349
1.3125	5300.94	938.286	18908.9	1409.58	9999.85	872.618	661.691	337.909	0.609209	0.210499	-0.0733902	0.102645	0.55088	0.396632	34877.7	407.557
1.3275	5369.89	401.474	17644.6	832.407	6718.62	510.312	1309.78	871.201	0.189252	0.202539	-0.0151576	0.183326	0.999791	0.203099	31027.6	392.677
1.3425	6538.72	712.223	14953.8	701.688	6190.38	610.075	1044.67	779.938	0.110012	0.21813	0.153153	0.316003	-0.921464	0.273704	28671.5	362.923
1.3575	8314.41	853.839	11448	1305.34	5853.08	813.643	159.085	105.891	0.583249	0.142123	0.0103269	0.112143	0.47776	0.697045	25715.5	355.497
1.3725	7802.47	630.331	10883.6	693.831	4540.5	364.015	836.283	839.033	0.0164824	0.221644	0.128958	0.171563	-1.02515	0.278967	24072.2	346.373
1.3875	10098.5	970.287	7789.72	1240.56	4283	881.361	292.759	342.408	0.465613	0.127228	-0.174144	0.148894	1.04352	0.306326	22446.4	344.712
1.4025	11270.8	841.443	7526.14	804.952	2953	234.55	348.57	255.526	0.474276	0.0857358	0.208683	0.176593	1.12622	0.235646	22095.7	325.926
1.4175	13242.2	860.366	4688.3	995.46	3510.69	858.402	183.022	243.433	0.28402	0.115856	-0.399266	0.152056	0.803743	0.49947	21592.8	334.072
1.4325	14472.9	578.301	5069.03	594.695	1836.51	118.678	26.9286	17.8262	0.00011256	0.489188	6.04565e-05	0.55819	0.000596988	4.62769	21397.4	300.368
1.4475	14918.8	449.792	4085.86	453.977	1528.64	113.604	50.5149	26.6578	3.74915e-05	0.429514	-0.000349298	2.66435	0.000477672	4.645	20578.4	296.514
1.4625	13436.5	698.885	4652.18	785.286	1035	210.811	131.134	259.668	0.208829	0.178823	-0.00366564	0.667785	1.36964	0.322275	19254.3	310.447
1.4775	11156.3	905.848	2437.31	506.185	2845.78	802.943	18.9308	16.4658	0.165606	0.23814	1.06649	0.225334	0.469521	3.56931	16484.5	265.944
1.4925	9899.89	682.199	2129.19	366.085	787.836	497.629	263.631	521.058	0.0743873	0.25651	0.749006	0.447529	1.62752	0.27918	13075.7	257.475
1.5075	7715.21	546.924	1240.7	305.362	1056.47	648.294	7.34564	51.4931	0.0286031	0.823103	0.912005	0.788134	0.945073	4.32624	10022.3	210.412
1.5225	6234.8	595.203	451.472	625.825	1154.99	677.499	273.629	292.509	0.464717	0.781073	-0.769113	0.773768	0.88553	0.464254	8117.68	215.518
1.5375	6915.93	517.457	666.869	828.086	321.502	686.056	109.652	148.93	0.606996	0.4387	-0.23657	1.44418	1.22046	0.477363	8010.73	208.943
1.5525	7398.67	487.511	810.957	530.749	550.785	587.623	70.7086	194.114	0.454616	0.384467	-0.563575	0.465724	-1.04255	0.814125	8829.62	210.219
1.5675	6788.55	795.298	2256.62	1220.47	448.312	556.713	3.14277	13.6081	0.927157	0.10864	0.0571747	0.784914	-0.356129	2.53849	9493.66	222.286
1.5825	8868.56	620.773	807.876	1179.72	461.241	826.62	112.348	149.177	0.942978	0.20382	0.0179685	0.990825	1.67514	0.346912	10251.1	241.106
1.5975	8183.55	682.992	346.61	387.156	2132.22	697.067	301.591	188.487	0.858459	0.282246	-0.574774	0.248192	1.45713	0.228273	10960.3	243.001
1.6125	9248.29	686.496	711.717	543.356	1670.12	830.303	30.3882	101.547	0.434896	0.391027	-0.763358	0.390879	1.12021	0.563134	11665.8	255.1
1.6275	9808.84	507.719	1078.74	652.887	411.362	424.156	203.905	385.281	0.414262	0.37447	-0.199223	0.895931	-1.14352	0.474823	11495.3	229.851
1.6425	9380.84	635.956	1575.37	842.696	805.481	654.263	45.2116	74.8259	0.751899	0.137526	-0.29198	0.313137	-0.517136	0.903808	11814.8	253.114
1.6575	9470.03	625.217	1532.48	821.551	1272.32	769.16	1.36827	15.9089	0.752728	0.132121	-0.458699	0.180843	1.33401	2.70033	12277.6	258.529
1.6725	9957.47	860.806	619.777	364.899	2092.61	944.067	41.7403	147.443	0.152261	0.604256	-1.0856	0.582872	1.51483	1.0813	12713.2	266.172
1.6875	11339.4	680.893	963.403	723.345	1321.61	757.081	29.0902	41.2369	0.973586	0.15255	-0.290772	0.159765	0.871558	0.9115	13648.7	272.503
1.7025	11886.4	930.304	341.151	303.335	1927.08	898.369	252.009	247.018	0.383311	0.600072	-1.01864	0.585007	1.37122	0.59564	14405.4	285.1
1.7175	12284.7	693.224	831.575	608.268	1942.79	826.767	8.81727	30.8881	0.804889	0.213586	-0.589063	0.188682	-2.05645	1.43463	15069.5	282.417
1.7325	13786	823.082	1324.52	1067.87	295.209	520.094	177.922	175.101	1.00165	0.134289	-0.0477988	0.700046	-0.672377	0.299157	15584.9	282.643
1.7475	12614.6	675.861	793.486	736.744	1060.31	747.286	7.60063	18.6754	1.27233	0.153088	-0.301663	0.128104	0.17304	1.74273	14476.6	277.808
1.7625	10987.5	705.207	1663.69	952.557	671.961	661.909	82.5961	100.994	1.137	0.11424	-0.307494	0.148745	-1.21185	0.328955	13408.4	267.37
1.7775	9440.56	604.305	887.679	657.029	940.6	672.277	139.003	145.77	1.30838	0.18506	-0.186805	0.140299	-1.00841	0.295009	11407.5	252.092
1.7925	6928.86	512.267	583.727	473.67	968.552	567.101	72.8671	81.9963	1.59771	0.273591	0.0952755	0.244097	-0.546198	0.51263	8555.46	216.208
1.8075	6186.57	540.145	896.292	683.789	252.724	350.965	216.927	140.171	1.48212	0.186184	0.180396	0.284925	-0.247186	0.316086	7551.17	199.736
1.8225	4465.48	564.483	1922.98	753.883	502.265	423.047	140.274	108.213	1.2876	0.161696	-0.157945	0.162269	-0.731358	0.333806	7034.09	192.608
1.8375	4175.66	479.501	710.872	358.022	1644.53	498.297	42.0255	47.1025	1.91066	0.336091	0.267777	0.352302	1.2667	0.680793	6572.93	191.155
1.8525	4417.93	453.593	1073.44	533.2	1066.4	500.472	40.6082	38.0614	1.67981	0.262451	0.0654824	0.237407	0.653598	0.800772	6599.22	192.638
1.8675	4050.97	448.776	1324.61	565.883	1495.45	551.554	36.9834	27.9429	1.53448	0.242186	-0.0534264	0.20861	0.062679	1.02092	6908.52	200.666
1.8825	4593.27	741.578	2538.26	1094.51	410.539	461.759	56.394	46.2572	1.12963	0.170014	0.0840995	0.548752	-0.187062	0.692739	7598.33	203.903
1.8975	4865.64	487.786	1503.14	611.941	1314.62	514.194	76.2449	46.3122	1.36152	0.178524	-0.0803532	0.139228	0.465075	0.614388	7756.09	207.078
1.9125	5062.82	552.7	2138.88	816.748	1320.45	591.145	112.901	109.789	1.15846	0.155815	-0.38038	0.110866	1.05102	0.315345	8630.94	221.067
1.9275	6141.37	615.172	2855.92	837.188	810.333	516.121	88.7707	92.3591	0.89649	0.117849	-0.236149	0.212198	-0.758471	0.451817	9903.36	224.625
1.9425	7317.63	605.65	788.81	580.755	1995.41	749.084	68.1241	100.313	0.915637	0.178401	-0.509744	0.142171	1.93873	0.343933	10169.5	240.274
1.9575	8373.94	584.025	1552.68	843.852	841.746	658.125	6.17249	13.3348	0.982016	0.121256	-0.193379	0.224189	0.490557	2.24962	10771	243.837
1.9725	8311.6	661.664	2408.51	1072.39	674.209	687.936	8.62311	24.9627	0.929768	0.110844	-0.324774	0.274551	0.852326	1.60952	11406.6	251.759
1.9875	10514.5	608.578	809.121	648.911	932.563	681.094	50.4089	54.14	0.934838	0.163645	-0.372138	0.19899	0.918382	0.610094	12309.5	253.155
2.0025	11418.4	611.238	776.808	632.942	816.064	663.928	39.4107	43.4477	0.908953	0.188562	-0.236084	0.279568	0.0587005	0.974783	13051.9	263.154
2.0175	7662.24	1213.33	5044.38	1050.63	218.307	179.543	132.191	116.219	0.870647	0.0994636	0.922228	1.03122	-0.617394	0.409723	13043.7	267.024
2.0325	9513.2	1232.16	3794.11	1597.76	248.081	519.949	97.3811	139.968	0.896416	0.111094	-0.0471857	1.19749	-1.05741	0.316234	13646	274.602
2.0475	10310.9	681.686	2000.07	962.559	782.444	644.589	24.0037	40.5154	1.19231	0.113126	-0.0357201	0.21124	-0.496223	0.752826	13120.7	263.828
2.0625	9896.51	778.505	2756.12	1177.55	574.485	657.759	13.2741	24.601	1.10607	0.103512	-0.238727	0.257881	-0.29188	1.20435	13233.9	265.126
2.0775	9562	806.887	2620.12	1224.34	517.11	648.981	23.5296	49.3054	1.16332	0.1167	-0.0995955	0.339507	-0.979186	0.581725	12724.2	262.676
2.0925	8395.12	1180.14	4280	1383.89	258.061	374.973	262.738	176.4	0.995269	0.112306	0.0954737	0.964089	-0.718133	0.250148	13201.2	265.236
2.1075	9641.99	1253.6	2980.26	1866.54	198.93	673.064	11.1864	18.7725	1.05692	0.113276	-0.194675	1.09091	0.438911	1.54799	12826.8	267.034
2.1225	7925.18	1204.8	4129.62	1049.87	164.271	161.794	111.339	97.8042	0.953826	0.0924852	1.03315	1.13941	-0.550878	0.429158	12336.7	259.061
2.1375	8477.63	738.075	2820.18	961.962	516.481	525.092	204.34	152.953	0.976044	0.108116	-0.365486	0.218156	-0.7812	0.29147	12015.9	250.431
2.1525	7485.39	767.593	2893.57	1212.22	482.219	604.305	109.038	76.4311	1.17262	0.132159	-0.193329	0.301846	0.682409	0.41199	10975.5	246.574
2.1675	7044.57	1268.31	3347.63	1217.4	98.4042	51.9909	9.18948	15.5863	0.968942	0.0917733	0.744567	2.10288	0.0948029	1.53711	10492.2	232.954
2.1825	5096.93	1160.48	4687.69	1063.67	141.434	115.531	108.418	48.5957	0.99517	0.129375	0.846075	1.40376	-0.0122863	0.620172	10037	237.722
2.1975	4717.66	1010.06	4120.87	710.052	177.273	296.962	477.959	441.515	0.652649	0.185633	1.2621	0.744805	-0.808544	0.287717	9494.17	217.612
2.2125	4696.76	1623.26	3529.53	1504.9	88.6856	118.683	25.9543	27.7476	0.929903	0.151403	0.772304	3.32797	-0.183583	0.981215	8348.45	207.246
2.2275	5249.42	531.771	1633.57	779.766	491.459	496.322	25.9411	27.5222	1.15191	0.151038	-0.212217	0.204898	0.40085	0.994785	7398.87	199.982
2.2425	3783.39	1111.78	2906.58	1571.68	136.409	435.66	104.768	72.74	1.03079	0.2442	-0.0180237	1.90195	0.458164	0.570864	6930.82	202.251
2.2575	2916.98	606.486	3535.87	603.715	144.259	50.8033	38.1284	51.2637	0.772454	0.167242	0.384528	0.918821	0.654139	0.948767	6636.67	186.805
2.2725	4068.2	449.408	1035.04	589.278	993.413	528.9	43.5831	68.786	1.16122	0.196936	-0.393397	0.137529	1.11527	0.524086	6139.11	184.08
2.2875	3706.28	447.722	1203.87	580.995	967.291	461.873	99.9691	101.63	1.00409	0.16158	-0.612831	0.11842	0.858037	0.348891	5976.67	177.001
2.3025	3205.83	577.866	2594.37	559.955	48.2344	26.1535	15.627	18.728	0.593247	0.16777	0.396664	1.65881	0.256109	1.69399	5861.59	171.111
2.3175	2730.25	538.378	2655.61	527.131	102.403	43.8086	53.7158	58.6996	0.705543	0.180192	0.380679	1.03918	0.528719	0.983512	5545.21	175.352
2.3325	3917.89	418.772	1115.37	406.599	404.979	335.581	216.248	253.436	0.509511	0.194889	-0.611508	0.23898	-1.3097	0.278112	5654.72	150.891
2.3475	3138.69	655.154	2416.63	656.435	59.0423	36.1224	18.0807	36.3279	0.751801	0.155069	0.370165	1.92367	0.828012	1.13788	5634.08	171.796
2.3625	3482.69	656.642	1888.38	1083.28	122.002	471.586	37.8616	59.3055	0.745713	0.189886	-0.395419	1.5052	0.731751	0.76933	5531.51	171.925
2.3775	4030.12	596.154	774.782	369.807	119.534	194.986	635.953	402.485	0.592782	0.162281	1.90709	0.398274	-0.560668	0.317034	5562.39	166.237
2.3925	4387.46	640.269	878.256	575.65	17.5447	68.0136	18.5109	55.6453	0.628503	0.236247	0.99897	3.46266	-0.659848	1.0472	5303.27	157.591
2.4075	3169.59	683.57	1593.64	734.855	24.8237	84.1929	41.2955	56.3968	0.901214	0.133113	0.0830274	2.94169	1.47325	0.487559	4832.22	156.933
2.4225	2819.4	474.458	1432.7	751.592	369.715	509.986	62.6698	116.194	0.809929	0.201587	-0.816358	0.173666	1.08164	0.358712	4681.98	162.484
2.4375	3379.91	523.201	1076.25	511.616	48.3795	32.3197	21.7194	33.1548	0.889988	0.126722	0.512985	1.57536	1.06162	0.804727	4525.62	150.046
2.4525	2927.35	447.162	1408.62	436.3	46.068	24.3126	4.0545	20.5983	0.647594	0.13872	0.285309	0.972349	2.06642	1.33573	4387.17	146.439
2.4675	2411.5	428.105	1232.27	453.855	52.1433	79.4865	194.637	105.107	0.97207	0.139573	-0.473692	0.50097	1.81444	0.232537	3886.67	139.882
2.4825	2263.88	427.369	1320.98	456.027	44.6755	51.7734	34.5737	50.3651	0.76777	0.151981	0.0409802	1.16211	2.26099	0.531008	3665.04	134.922
2.4975	1417.32	605.188	1643.67	472.711	51.5729	136.044	147.572	258.578	0.590277	0.392077	-0.674188	1.18642	1.6698	0.403036	3262.96	129.209
2.5125	2187.4	362.163	871.821	419.501	45.9559	96.9642	155.505	88.0025	0.950911	0.150249	-0.381314	0.705689	1.8554	0.256708	3261.02	128.601
2.5275	1913.12	361.543	1039.54	392.122	36.9288	52.2481	33.5179	56.9622	0.642876	0.171594	-0.0870851	1.30321	2.0323	0.488449	3025.43	122.382
2.5425	1756.56	312.875	740.095	374.503	96.0791	96.5583	214.885	108.404	0.959614	0.164508	-0.081865	0.569138	1.97897	0.22449	2807.77	119.381
2.5575	1402.74	281.668	1032.19	345.491	43.0363	80.1973	107.859	96.0633	0.587941	0.233069	-0.623463	0.750473	2.07333	0.329148	2586.68	114.379
2.5725	1127.86	276.156	1144.93	321.345	49.4427	54.7161	40.1215	76.6555	0.429568	0.375378	-0.200701	1.19541	2.12874	0.646718	2361.91	109.097
2.5875	1240.31	339.895	123.968	227.935	385.625	234.834	391.695	215.011	0.999018	0.295492	-0.979905	0.347744	1.09052	0.312586	2142.24	108.325
2.6025	1439.37	266.009	451.406	477.9	134.324	457.208	96.0951	110.72	0.616612	0.239191	-0.950544	0.423676	1.69708	0.64934	2120.07	108.319
2.6175	1410.68	261.587	161.664	272.447	169.041	353.085	65.2271	90.193	0.770544	0.403891	-0.695077	0.475245	1.66842	0.581716	1807.17	101.952
2.6325	1170.21	226.484	173.325	315.676	207.332	331.351	191.816	106.711	0.877769	0.256992	-1.16632	0.320401	1.40345	0.498129	1742.2	96.4073
2.6475	1291.85	232.409	444.991	126.718	11.5754	228.098	5.7544	10.7852	0.0118649	0.426022	0.688933	12.2347	-3.07178	3.75802	1755.02	83.6707
2.6625	1170.34	255.31	339.421	312.84	110.289	280.731	5.39866	33.0544	0.564723	0.311886	-0.785542	0.479864	1.58474	1.21449	1625.77	94.8286
2.6775	1092.5	230.781	157.427	206.768	296.507	274.641	90.2112	86.0747	0.618334	0.33384	-1.1161	0.27043	1.2882	0.464073	1635.77	97.7654
2.6925	844.443	299.666	141.748	189.62	329.617	324.203	31.9464	89.5999	0.0194387	0.476212	-1.60052	0.384077	1.20738	1.16463	1347.25	89.0024
2.7075	671.44	322.473	207.226	375.536	463.951	471.834	14.016	110.844	0.0464913	0.556737	1.65144	0.301943	-1.37087	3.58384	1356.82	88.5583
2.7225	382.658	213.999	157.027	204.491	525.793	207.137	78.6861	132.089	0.0708232	0.455309	-1.70552	0.326016	0.756674	0.639133	1144.26	78.6083
2.7375	709.895	646.26	187.827	555.301	252.354	194.915	1.35503	10.3733	0.683634	0.849709	2.19514	0.422295	-2.43254	7.45958	1151.26	80.7472
2.7525	552.537	180.417	246.64	119.784	354.496	210.097	27.1697	21.2779	0.0574125	0.295333	1.77899	0.199189	-2.32136	1.04824	1181.24	71.4334
2.7675	742.326	130.438	139.223	98.4985	74.6383	145.082	42.1952	63.2488	0.211847	0.586532	-1.80433	0.499509	-2.32754	1.16716	998.184	66.8167
2.7825	254.387	346.304	137.724	98.9878	586.946	177.763	37.1128	113.482	1.44373	0.509676	3.02856	0.568148	0.918536	1.14893	1016.15	78.1276
2.7975	181.025	318.735	88.2532	156.419	584.122	150.432	23.3121	44.5496	2.31128	0.748591	-2.48881	0.746648	1.27028	1.47742	876.795	74.1662
2.8125	6.7786	39.4287	72.6886	103.426	715.777	108.512	142.241	95.7072	1.68604	1.46692	-2.3459	0.717337	-0.24549	0.946389	937.731	70.5239
2.8275	114.475	279.996	132.332	90.8301	314.679	136.077	174.053	123.873	1.71437	0.715717	-3.13891	0.541579	0.497093	1.22256	735.707	67.216
2.8425	65.1398	165.281	77.0067	70.2943	350.098	237.51	325.129	127.359	0.980877	0.772062	2.63101	0.513234	-2.31677	0.991385	817.14	74.5004
2.8575	82.1167	125.769	74.9659	89.2241	325.191	225.057	447.136	141.804	1.18506	0.449185	-2.55196	0.52108	-0.894508	0.897504	930.038	81.8615
2.8725	209.724	68.0299	38.2518	119.462	292.978	229.569	303.15	153.999	2.55992	3.53063	-0.44341	3.62878	-1.52043	2.40661	844.819	92.4579
2.8875	243.419	119.082	20.8601	50.5287	95.7674	72.3873	438.409	118.702	2.67248	1.74309	-0.0767197	2.1952	0.84174	1.49366	798.335	84.754
2.9025	340.211	118.119	127.636	112.906	117.845	120.673	162.871	107.308	0.954487	0.304971	-1.04721	0.453278	-1.27866	0.423961	748.475	74.5927
2.9175	7.21684	19.0946	95.2952	90.671	534.047	142.872	197.711	134.573	0.012617	1.7571	2.12391	0.546207	0.548832	0.680677	834.323	102.92
2.9325	36.5603	44.006	177.391	174.669	550.49	163.247	152.39	151.143	0.790046	0.987016	-1.75199	0.532333	-0.179345	0.451573	916.92	114.85
2.9475	371.423	105.593	63.1722	85.2304	112.359	148.459	114.281	96.6823	0.845014	0.492565	-0.668701	0.620939	-1.30393	0.647992	661.25	83.526
2.9625	444.134	570.047	64.3927	214.525	126.78	475.369	68.7662	52.3076	0.426532	2.58838	1.62955	2.36628	-2.30306	4.23154	704.028	83.36
2.9775	458.507	237.948	365.709	67.9427	75.3997	62.6005	37.3321	56.5238	6.07267e-07	0.530321	-6.22262e-07	1.03242	0	1.75635	937.37	277.36
2.9925	403.258	167.792	2.29062	10.2298	0.325108	4.25852	267.737	98.2538	0.000882289	6.62475	-3.14015	18.0726	0.000960598	7.22553	673.384	205.769


==> nominal_results_2.txt <==
0.9975	237.587	563.523	2232.52	723.395	2155.53	199.08	196.01	84.0526	2.04488	0.144777	0.636796	0.575429	-0.152185	0.469213	4820.09	140.661
1.0275	13.5388	78.0864	2737.01	383.179	2665.2	295.263	801.958	436.234	2.30803	2.0404	0.307953	0.430141	-0.924943	0.295515	6220.17	168.763
1.0425	350.183	183.231	4056.95	489.842	2375.86	401.009	284.529	81.5257	1.75119	0.266772	1.00432	0.146021	0.657299	0.319387	7072.62	170.818
1.0575	383.88	201.368	5350.1	291.39	1604	414.296	680.637	269.461	0.936364	0.253062	1.12362	0.129284	0.993132	0.199907	8018.57	183.737
1.0725	61.3084	148.896	5349.16	526.133	3622.23	393.829	279.877	104.492	1.24234	0.920636	0.505683	0.192436	-0.0760533	0.563248	9313.36	196.313
1.0875	64.8953	116.086	6655.04	421.923	3573.95	474.964	408.68	222.499	0.474934	1.00109	-0.520768	0.16265	-0.703828	0.479416	10704.9	211.819
1.1025	301.987	214.771	7180.11	673.574	4416.75	565.262	287.815	120.464	1.51138	0.340015	0.809816	0.121468	0.787346	0.366891	12174.9	225.992
1.1175	369.731	196.27	8670.66	581.757	4825.3	542.099	398.627	107.738	0.843316	0.347048	0.834712	0.100549	0.02567	0.348902	14271.5	245.905
1.1325	239.354	141.378	10656.5	543.731	4460.53	601.696	1046.9	500.815	0.687192	0.474406	0.605503	0.118801	1.05054	0.183422	16401.9	267.486
1.1475	516.578	283.295	12031.6	689.38	5750.59	586.467	499.319	133.051	0.888973	0.35129	0.646114	0.1041	-0.0129202	0.424832	18789.7	280.5
1.1625	824.543	315.707	13453.1	799.679	7427.63	699.093	665.738	155.869	1.11619	0.237361	0.701823	0.0857898	0.655749	0.253287	22375.7	308.78
1.1775	971.341	222.699	18525.6	572.645	6206.86	721.912	877.661	217.32	0.0335112	0.525787	0.549096	0.144593	0.461135	0.381022	26564.4	337.743
1.1925	809.785	311.697	19755.3	877.337	9748.89	840.152	780.665	271.03	0.821314	0.307191	0.62477	0.0818332	0.774752	0.267603	31099.1	367.176
1.2075	793.706	256.6	22480.2	960.024	10096.4	887.809	1851.34	970.581	0.000152005	0.356675	0.357866	0.104811	1.01733	0.189994	35231.4	412.838
1.2225	995.586	313.384	25783	975.185	11207.9	991.729	1558.03	1089.23	0.0720322	0.471887	-0.335387	0.142085	-0.838951	0.352233	39581.7	438.508
1.2375	1175.61	259.325	24965.1	1319.62	12334.2	987.314	3610.55	1212.55	0.531473	0.281808	0.295147	0.113113	1.19275	0.0673734	42069.1	454.464
1.2525	3101.91	615.742	26417.8	1042.58	12569.6	893.837	758.465	209.621	0.635483	0.189948	0.479184	0.0758425	-0.172764	0.331277	42846.6	432.638
1.2675	3057.28	1787.47	24525.1	2502.72	14539.2	914.786	631.855	78.9525	0.94282	0.367486	0.36351	0.300928	0.203673	0.333386	42713.1	448.949
1.3125	4222	482.686	20344.4	744.292	9643.29	828.179	661.776	337.338	0.303597	0.229203	0.403204	0.115783	0.712717	0.403706	34877.6	407.657
1.3575	7220.05	777.151	12641.2	724.537	5755.26	711.534	159.077	105.691	0.450688	0.128644	0.515352	0.140461	0.644892	0.729201	25715.5	355.187
1.3875	9304.93	916.166	9029.14	712.672	3836.47	609.403	292.913	342.488	0.377407	0.123943	0.548205	0.178469	1.28266	0.366985	22446.3	346.842
1.4175	12636.5	983.161	5709.87	807.013	3095.29	585.599	183.094	244.303	0.316806	0.111248	0.702851	0.147453	1.20499	0.566805	21592.7	334.458
1.5075	7421.75	1311.37	1464.01	1208.17	1126.61	518.309	7.34941	51.7284	0.302334	0.595189	1.14983	0.451053	-0.139774	4.47948	10022.3	210.424
1.5225	5723.79	1113.08	1473.49	1163.68	643.942	322.651	273.496	285.582	0.791052	0.151524	1.5457	0.222771	1.7583	0.436942	8117.69	215.509
1.5375	6702.28	1060.95	995.963	834.134	206.134	259.235	109.61	147.565	0.732379	0.297007	0.925772	1.78586	1.52227	0.770884	8010.78	208.207
1.5525	6306.49	936.6	1604.29	891.528	849.768	503.369	70.6063	196.075	0.727582	0.187699	1.63798	0.199715	-0.317568	0.851919	8829.59	210.482
1.5675	5830.73	1273.7	3183.76	838.616	479.136	539.719	3.13798	13.4498	0.903738	0.0873073	1.26585	0.689246	-0.120928	2.71063	9493.63	221.934
1.5825	8391.74	1366.4	1456.17	1088.89	290.064	323.675	112.234	140.732	1.00902	0.140374	1.19374	1.30416	1.93734	0.556449	10251.2	236.449
1.5975	6739.19	1068.33	2783.36	835.899	1140.26	420.615	301.574	189.223	1.00736	0.0854943	1.88055	0.130752	2.32113	0.191804	10960.3	244.192
1.6125	7990.02	1194.52	2255.85	970.662	1383.73	479.408	30.3869	101.42	0.794674	0.12029	1.6511	0.142234	2.07638	0.75382	11665.8	254.992
1.6275	8866.83	931.535	1613.32	862.442	818.955	700.748	203.939	384.646	0.644937	0.191168	1.44653	0.35848	-0.621536	0.398029	11495.3	229.862
1.6425	7687.67	1116.45	3058.68	822.308	1015.5	565.672	45.1867	74.8523	0.834082	0.104864	1.56783	0.21863	-0.0104961	1.03789	11814.8	253.397
1.6575	7540.85	1096.61	3513.85	794.054	1219.09	548.258	1.37337	16.0056	0.823212	0.092972	1.59902	0.161336	1.93693	2.81694	12277.5	259.261
1.6725	8935.32	1429.71	2068.05	1126.3	1666.1	551.315	41.6928	148.909	0.75917	0.162887	1.72285	0.136153	2.78593	0.63226	12713.2	266.303
1.6875	8990.07	1294.83	3421.78	946.866	1213.36	555.546	29.0984	41.3185	1.04871	0.0816531	1.83253	0.159667	1.45845	1.01604	13648.7	272.729
1.7025	10958.5	1387.96	2281.48	1048.38	914.214	504.181	251.94	253.37	0.94921	0.1195	1.92347	0.167789	2.52126	0.156869	14405.4	284.467
1.7175	8901.13	1323.17	4046.71	998.21	2110.02	609.799	8.83293	30.8558	0.989893	0.0762181	1.98024	0.0923435	-1.18096	1.3065	15069.6	282.334
1.7325	11623.2	1684.79	3001.49	1215.4	780.791	802.931	178.06	175.512	1.09141	0.0875055	2.03225	0.248638	-0.27125	0.370718	15585	283.295
1.7475	9129.73	1559.07	4184.9	1139.68	1152.13	611.142	7.59814	18.7381	1.22466	0.0757568	2.28214	0.125272	0.692096	1.81729	14476.5	279.812
1.7625	7617.96	1426	4544.71	980.665	1160.75	670.4	82.6626	103.148	1.10493	0.0785306	2.07398	0.117858	-0.730177	0.316169	13408.5	269.399
1.7775	5477.49	1202.72	4105.89	877.37	1688.3	594.835	138.845	149.229	1.2214	0.0911041	2.19477	0.114381	-0.433228	0.280017	11407.4	253.876
1.7925	3623.84	940.101	3407.72	667.911	1448.93	487.749	72.8584	82.8656	1.3485	0.103852	2.21015	0.137574	-0.0908211	0.444842	8555.45	216.471
1.8075	4006.92	983.936	2595.5	725.687	732.489	510.871	216.815	140.931	1.37119	0.10472	2.23496	0.192226	0.0933287	0.348035	7551.17	199.848
1.8225	2106.43	663.859	3814.79	447.512	968.767	451.01	140.267	107.951	1.08521	0.124337	1.81934	0.126778	-0.306559	0.363237	7034.08	192.585
1.8375	1374.29	507.778	3623.33	364.314	1534.34	387.922	42.027	46.8775	1.34748	0.14537	1.94831	0.128382	1.62669	0.553311	6572.92	190.759
1.8525	1767.2	614.755	3680.26	401.022	1108.55	395.203	40.6149	38.0637	1.30493	0.130785	1.92323	0.138848	1.0463	0.760493	6599.22	192.698
1.8675	1274.24	465.134	3948.96	337.621	1649.03	413.787	36.9795	27.9503	1.12986	0.161429	1.73285	0.118303	0.562633	0.987284	6908.52	200.764
1.8825	3319.27	948.926	3686.56	573.22	536.195	500.949	56.3595	45.5624	1.02384	0.109257	1.42794	0.397392	0.0583014	0.817642	7598.27	203.577
1.8975	2370.35	597.888	3957.06	418.573	1356.21	406.958	76.2503	46.3324	1.09065	0.120571	1.68351	0.127236	0.926037	0.624076	7756.09	207.179
1.9125	2853.58	651.206	4664.53	451.981	1004.32	406.12	112.889	109.85	0.880405	0.120768	1.57819	0.142951	1.52466	0.370508	8630.94	221.157
1.9275	4162.31	773.082	4492.93	510.395	1153.19	521.819	88.7863	92.1239	0.780623	0.107943	1.45952	0.14672	-0.346055	0.502939	9903.37	224.488
1.9425	5248.55	947.604	3386.04	666.536	1467.44	463.175	68.123	100.339	0.915556	0.0975059	1.77424	0.114751	2.70583	0.312966	10169.5	240.469
1.9575	6572.85	1099.04	3352.71	715.549	842.683	519.276	6.17349	13.295	0.973909	0.0893862	1.6219	0.225658	0.922959	2.3307	10771	243.102
1.9725	6564.79	1167.6	4201.64	755.811	628.234	527.938	8.5983	24.8658	0.884969	0.0875679	1.55723	0.287131	1.22133	1.76164	11406.7	251.753
1.9875	8695.25	1262.99	2768.89	907.249	792.875	494.552	50.4044	54.7335	1.04221	0.086751	1.88181	0.192827	1.49172	0.741485	12309.5	256.105
2.0025	9555.82	1323.94	2518.9	941.396	937.207	554.646	39.4136	43.5307	1.05886	0.0968437	1.86094	0.202518	0.625087	1.10454	13051.9	265.307
2.0325	7889.55	1753.65	5138.6	1082.15	528.12	810.974	97.4507	137.259	0.865485	0.0863429	1.59325	0.456426	-0.814153	0.401801	13646	273.775
2.0475	7616.58	1339.77	4494.61	860.616	981.426	618.346	24.0195	40.8699	1.13123	0.0752938	1.81011	0.185454	-0.131852	0.823491	13120.7	265.25
2.0625	7415.19	1425.86	5122.78	921.134	690.003	619.962	13.2822	24.6176	1.03689	0.0730657	1.78971	0.216795	0.0446302	1.30045	13233.9	265.08
2.0775	7144.48	1490.3	4847.24	941.905	706.924	652.469	23.5642	48.5573	1.09335	0.075632	1.79228	0.238678	-0.666619	0.61406	12724.2	262.191
2.0925	6420.64	1458.95	5804.94	889.331	707.404	763.296	262.885	175.216	0.931365	0.0861954	1.64222	0.280067	-0.474603	0.338734	13201.3	265.133
2.1075	8324.45	2104.42	4280.89	1483.59	216.591	622.475	11.1932	18.8026	1.02713	0.0758789	1.69943	0.909342	0.642109	1.81578	12826.6	266.738
2.1375	5586.24	1036.22	5077.26	688.202	1152.37	612.024	204.302	151.895	0.89949	0.0904258	1.83168	0.109933	-0.332405	0.341962	12015.9	250.139
2.1525	5553.62	1271.64	4849.14	822.378	457.711	493.765	109.066	76.3644	1.06715	0.0847771	1.66735	0.334087	0.95668	0.539436	10975.5	246.438
2.2275	3651.37	919.904	3203.56	583.215	519.54	420.923	25.9426	27.5254	1.03835	0.104123	1.71654	0.221922	0.763527	1.10167	7398.86	200.065
2.2425	3160.33	1468.13	3519.53	1008.93	146.625	422.241	104.779	72.7046	0.958084	0.144412	1.2675	1.60431	0.598827	0.896395	6930.8	202.153
2.2725	2356.96	635.234	2938.9	404.097	799.756	350.574	43.6082	68.6431	0.936923	0.132466	1.74716	0.148349	1.67071	0.5828	6139.09	184.031
2.2875	2224.48	519.068	2941.42	362.128	711.906	310.558	99.9812	102.821	0.768813	0.143322	1.70087	0.14818	1.46629	0.418733	5976.67	177.531
2.3325	2753.2	534.523	1716.65	457.136	968.079	415.264	216.142	253.675	0.563114	0.156701	1.61955	0.106404	-0.601605	0.239028	5654.71	150.926
2.3625	3097.32	1009.28	2305.28	683.626	90.7176	316.624	37.8173	59.3674	0.700737	0.140744	1.17815	1.86468	0.921498	1.16734	5531.57	172.02
2.4225	2119.03	629.179	2310.6	400.875	192.543	274.378	62.6069	116.464	0.651872	0.17933	1.60696	0.318723	1.51059	0.541489	4682.02	162.61
2.5875	1008.43	380.875	692.781	237.399	48.5765	90.6082	391.683	215.547	0.880116	0.25631	2.39146	0.663136	1.80876	0.295169	2142.24	108.32
2.6025	1356.35	464.796	660.097	375.056	9.03313	54.8679	96.0614	110.747	0.609646	0.207301	0.866916	5.49592	2.02169	0.472679	2120.09	108.223
2.6175	1286.52	453.856	414.552	320.972	40.2395	136.65	65.2232	89.7955	0.858024	0.247929	1.53016	1.25672	2.19291	0.470836	1807.16	101.722
2.6325	1054.49	374.726	488.344	313.934	8.00971	32.9729	191.834	106.263	0.857424	0.205576	-3.07597	3.99889	1.91265	0.423394	1742.2	96.2197
2.6625	1014.31	426.274	533.12	283.164	72.5868	180.19	5.40222	33.016	0.582172	0.255812	1.46422	0.649886	2.07151	1.07708	1625.76	94.8189
2.6775	954.964	309.061	518.95	184.578	72.8725	130.916	90.2018	86.0204	0.68573	0.249611	1.90675	0.363782	2.13632	0.314052	1635.77	97.7602
2.6925	840.377	298.609	311.413	151.965	164.108	172.823	31.9586	89.5202	0.432854	0.450498	1.83258	0.377094	2.61976	0.641367	1347.25	88.9276
2.7075	687.231	254.324	304.247	243.885	351.096	312.405	14.0531	110.347	0.214507	0.648172	1.71826	0.421698	2.98621	3.12062	1356.8	88.5426
2.7225	530.721	216.25	299.652	121.786	235.196	187.259	78.6569	132.123	0.0734463	0.459672	1.66857	0.39323	2.39638	0.498562	1144.26	78.6141
2.7375	796.187	279.342	84.7471	299.817	269.055	268.81	1.35518	10.4177	0.385781	1.8904	2.0101	1.43591	-1.66916	7.83967	1151.22	80.5932
2.7525	552.537	180.417	246.64	119.784	354.496	210.097	27.1697	21.2779	0.0574125	0.295333	1.77899	0.199189	-2.32136	1.04824	1181.24	71.4334
2.7675	467.352	300.628	247.463	150.202	241.293	218.851	42.201	63.27	0.528662	0.223971	2.27556	0.200261	-0.961659	0.854095	998.188	66.8189
2.7825	393.08	262.182	177.216	147.707	408.836	186.854	37.1115	113.508	1.17945	0.289781	2.69359	0.244291	-2.76448	0.394346	1016.15	78.1376
2.7975	69.8702	198.86	273.348	96.392	510.235	182.352	23.3141	44.5616	1.52524	0.836164	2.40628	0.358511	-2.03655	0.611084	876.796	74.1553
2.8125	260.734	200.817	9.44434	28.3455	525.343	213.301	142.235	95.6362	0.542282	1.73339	2.28622	1.60634	-2.45984	1.86191	937.731	70.5216
2.8275	510.939	204.428	22.9222	81.8439	27.7434	98.5965	174.049	123.779	1.13969	1.34928	2.79531	1.07687	-2.7342	1.48441	735.706	67.2444
2.8425	65.1398	165.281	77.0067	70.2943	350.098	237.51	325.129	127.359	0.980877	0.772062	2.63101	0.513234	-2.31677	0.991385	817.14	74.5004
2.8575	355.565	141.248	48.1972	67.5058	78.6338	80.6855	447.124	141.65	0.610278	0.643085	-1.90005	0.880674	-1.91691	0.874077	930.037	81.8581
2.8725	184.222	67.4452	146.601	248.937	210.215	195.714	303.147	153.397	1.61507	1.1491	-1.25916	0.856827	-1.809	0.463568	844.82	92.4731
2.8875	17.6074	45.9891	242.825	128.557	99.5113	86.1693	438.411	118.888	1.36106	1.20543	-2.31918	0.622163	-1.36648	0.373794	798.337	85.0117
2.9025	27.2571	26.0805	219.425	126.666	338.871	130.661	162.87	107.303	0.260834	1.10276	-1.87864	0.380606	-0.0370008	0.346796	748.475	74.624
2.9175	302.76	126.782	23.618	40.1407	310.299	181.921	197.709	134.545	0.329521	1.12511	-1.41887	1.0752	-2.05881	1.20663	834.32	102.934
2.9325	345.458	142.439	96.5999	111.874	322.437	207.4	152.39	151.244	0.933035	0.573465	-1.08195	0.609772	-1.49047	0.649522	916.922	114.846
2.9475	68.8975	72.3655	182.773	106.67	295.447	150.294	114.281	96.6856	0.786651	0.553796	1.9331	0.401154	-0.0431554	0.421933	661.249	83.5285


==> supplemental_materials.txt <==
These supplemental materials contain the results of the mass independent amplitude analysis. In particular, three text files contain the intensities and phase differences for the nominal (Figures 2 and 3 in the article) and alternate results (Figure 4 in the article). The file nominal_results_1.txt contains one set of solutions for the nominal results while nominal_results_2.txt contains the ambiguous partner solutions in many bins. The former text file contains the results that correspond to the black markers in the figures of the paper while the latter contains those that correspond to the red markers. Additionally, the text file named alternate_results.txt contain the alternate results, which do not contain the results with background subtraction (see section V.A. of the paper).

For each of the text files in the supplementary materials, the results are presented in the following format:
mass	I_0	E_0	I_2E1	E_2E1	I_2M2	E_2M2	I_2E3	E_2E3	P_0,2E1	E_0,2E1	P_2M2,2E1	E_2M2,2E1	P_2E3,2E1	E_2E3,2E1	I_total	E_total
where I specifies and intensity, E an error and P a phase difference. That is, I_0 represents the intensity of the 0^{++} amplitude and E_0 is its error. In the same way, P_0,2E1 represents the phase difference between the 0^{++} and 2^{++} E1 amplitude (the latter of which is constrained to be real in the results) and E_0,2E1 its error. The total intensity and its error are given at the end of each line. The given masses are the pi^{0} pi^{0} invariant mass at the center of each bin.

For completeness, we repeat Appendix C from the article below.

In addition to the figures presented here, the results of the mass independent analysis in each bin of $M_{\pi^{0}\pi^{0}}$ are included in the supplemental materials. This includes the intensities of each amplitude and the three phase differences for each bin of $M_{\pi^{0}\pi^{0}}$. The two ambiguous solutions of the nominal results are separated into two text files, while one additional text file contains the alternate results in the region where they are not redundant with the nominal results. Note that these results contain only statistical errors.

It is important to reiterate that errors reported in the supplemental results (and in the figures in the text) are derived from the covariance matrix of the fit parameters.  That is, they are valid in the Gaussian limit, a limit that cannot be guaranteed for all parameters in the analysis.  Therefore the use of these results in a subsequent fit to parameters of interest cannot be expected to produce statistically rigorous values of the parameters.  Likewise a $\chi^2$ or likelihood-ratio test of a model describing the results cannot be rigorously constructed.

An attempt to quantify the potential systematic bias in subsequent analyses was made as follows.  First, a sample of MC with equivalent statistical precision to the data was generated using a model consisting of a coherent sum of Breit-Wigner resonances in a way that best approximates the data.  A mass independent amplitude analysis was performed on this MC sample using the same procedure that was applied to the actual data reported in this analysis.  The results of this mass independent analysis of the MC sample were then fit with a Breit-Wigner model, the same model with which they were generated, where the couplings of the Breit-Wigner distributions in the model were allowed to float as free parameters.  While most fit parameters exhibited typical Gaussian fluctuations about their known input values, there were some non-Gaussian outliers.  About one-third of the parameters exhibited deviations from input at or above the three sigma level. In comparison with a mass dependent analysis, in which the Breit-Wigner model is directly fit to the same mock data, the parameter errors in the model fit to the MI results were generally larger, typically within a factor of two, but in some cases by up to a factor of ten.

To probe the scale of the systematic deviations of the fitted values from the true input values used to generate our MC sample, for each amplitude we used the true value of
the coupling instead of the fitted value and computed (1) the total intensity integrated over all phase space and (2) the fit fraction (ratio of individual amplitude intensity to total intensity).  We observe the deviations in (1) to be at or below the 1\% level for all amplitudes and deviations in (2) to be at or below 2\% on an absolute scale for all amplitudes.  For small amplitudes, this means that relative deviations in intensity may occur at a level of 10-90\%. This suggests validity and precision at a level sufficient for model development; however, rigorous values for any model parameters can only be reliably obtained by fitting the given model directly to the data.
